Asynchronous Filling by Myopic Luminous Robots

We consider the problem of filling an unknown area represented by an arbitrary connected graph of $n$ vertices by mobile luminous robots. In this problem, the robots enter the graph one-by-one through a specific vertex, called the Door, and they eventually have to cover all vertices of the graph while avoiding collisions. The robots are anonymous and make decisions driven by the same local rule of behavior. They have limited persistent memory and limited visibility range. We investigate the Filling problem in the asynchronous model. We assume that the robots know an upper bound $\Delta$ on the maximum degree of the graph before entering. We present an algorithm solving the asynchronous Filling problem with robots having $1$ hop visibility range, $O(\log\Delta)$ bits of persistent storage, and $\Delta+4$ colors, including the color when the light is off. We analyze the algorithm in terms of asynchronous rounds, where a round means the smallest time interval in which each robot, which has not yet finished the algorithm, has been activated at least once. We show that this algorithm needs $O(n^2)$ asynchronous rounds. Our analysis provides the first asymptotic upper bound on the running time in terms of asynchronous rounds. Then we show how the number of colors can be reduced to $O(1)$ at the cost of the running time. The algorithm with $1$ hop visibility range, $O(\log \Delta)$ bits of persistent memory, and $O(1)$ colors needs $O(n^2\log \Delta)$ rounds. We show how the running time can be improved by robots with a visibility range of $2$ hops, $O(\log \Delta)$ bits of persistent memory, and $\Delta + 4$ colors (including the color when the light is off). We show that the algorithm needs $O(n)$ asynchronous rounds. Finally, we show how to extend our solution to the $k$-Door case, $k\geq 2$, by using $\Delta + k + 4$ colors, including the color when the light is off.

==> line_BLOCK.csv <==
a,b
1,1
2,5
3,10
4,16
5,22
6,28
7,34
8,40
9,46
10,52
11,58
12,64
13,70
14,76
15,82
16,88
17,94
18,100
19,106
20,112


==> line_PACK.csv <==
a,b
1,1
2,5
3,10
4,17
5,26
6,37
7,50
8,65
9,82
10,101
11,122
12,145
13,170
14,197
15,226
16,257
17,290
18,326
19,362
20,401


==> multi_BLOCK.csv <==
a,c,d,b
1,5983,5988,5986.04
2,2998,5417,3647.7
3,2187,4684,2989.68
4,1644,3922,2502.12
5,1562,3593,2169.12
6,1248,2724,1821.82
7,1298,2391,1793.04
8,1204,2572,1555.82
9,886,2566,1514.18
10,959,1961,1480.18
11,881,1841,1306.7
12,801,1812,1225.7
13,797,1920,1161.46
14,756,1812,1192.76
15,575,1570,1053.06
16,580,1690,1006.4
17,610,1625,935.56
18,640,1428,921.98
19,544,1409,883.66
20,477,1493,860.18
21,492,1079,795.06
22,437,1290,728.52
23,416,1181,698.26
24,383,1048,686.6
25,400,1180,629.44
26,430,1082,631.18
27,351,976,604.68
28,423,929,593.5
29,315,851,562.9
30,360,875,543.54
31,311,923,535.36
32,310,982,498.18
33,310,912,487.9
34,292,904,466.14
35,281,1151,462.36
36,273,711,449.24
37,286,927,438.12
38,305,731,444.16
39,254,594,408.28
40,227,618,388.7
41,261,562,390.26
42,268,581,378.16
43,233,665,357.84
44,226,581,358.42
45,226,560,346.4
46,203,566,328.16
47,212,578,328.5
48,207,518,315.12
49,220,599,319.38
50,232,463,339.36
51,191,532,290.76
52,202,407,283.86
53,213,431,280.46
54,195,503,284.4
55,170,503,280.92
56,203,440,266.64
57,176,365,261.18
58,180,342,249.68
59,178,502,259.34
60,172,563,263.54
61,174,656,272.6
62,155,384,238.38
63,160,372,256.02
64,166,334,236.4
65,161,400,225.34
66,161,522,238.8
67,155,430,237.84
68,161,365,220.82
69,162,357,211.22
70,147,346,214.3
71,138,332,209.48
72,144,352,212.4
73,147,342,201.08
74,135,443,203.12
75,149,346,207.84
76,141,334,197.6
77,148,244,188.94
78,142,323,199.34
79,124,298,191.86
80,126,343,190.7
81,135,303,188.48
82,130,317,182.1
83,131,334,183.38
84,112,267,177.18
85,130,317,179.52
86,134,280,170.24
87,124,280,166.3
88,112,293,168.34
89,122,267,168.88
90,120,293,165.36
91,118,237,160.68
92,113,222,157.76
93,117,260,161.4
94,112,228,158.46
95,109,196,148.28
96,104,257,154.18
97,108,249,156.26
98,104,221,150.4
99,107,228,148.82
100,108,214,146.48
101,117,222,151.26
102,102,227,144.2
103,112,242,144.42
104,105,214,139.4
105,109,225,144.62
106,113,239,144.18
107,101,265,145.22
108,101,245,143.84
109,98,258,145.14
110,102,203,136.68
111,93,208,134.94
112,88,209,130.94
113,101,210,136.44
114,101,187,132.46
115,102,190,135.14
116,100,243,131.14
117,95,206,131.04
118,97,254,132.86
119,89,228,136.08
120,92,220,128.56
121,87,169,122.16
122,84,257,132.8
123,86,183,125.74
124,87,189,124.68
125,88,203,123.48
126,89,217,119.22
127,90,208,119.38
128,92,165,118.5
129,88,167,119.14
130,93,202,123.98
131,89,202,113.92
132,89,166,117.54
133,83,167,116.72
134,76,164,111.58
135,84,196,116.18
136,83,197,111.68
137,83,197,109.54
138,83,192,109.16
139,82,176,108.08
140,82,209,105.52
141,83,153,105.9
142,76,150,107.96
143,74,156,109.72
144,70,143,101.24
145,76,138,101.32
146,77,192,102.64
147,79,149,101.94
148,75,136,99.52
149,76,156,102
150,71,147,96.34
151,73,149,98.2
152,77,142,99.4
153,78,147,97.36
154,75,130,99.42
155,66,131,94.56
156,70,136,97.8
157,72,155,96.26
158,77,137,99.06
159,71,143,94.76
160,69,128,94.7
161,71,135,92.9
162,70,119,89.7
163,71,132,89.64
164,70,145,96.34
165,71,168,92
166,67,147,90.36
167,65,115,87.16
168,67,110,88.8
169,65,137,88.52
170,60,125,88.08
171,68,126,85.68
172,66,127,86.98
173,64,125,86.24
174,62,155,85.76
175,60,127,86.06
176,64,137,83.4
177,59,119,79.26
178,68,112,85.14
179,60,113,85.22
180,55,143,84.52
181,66,106,82.1
182,66,129,84.56
183,63,116,79.26
184,61,131,82.34
185,60,130,81.5
186,60,112,79.86
187,60,101,77.72
188,64,111,80.1
189,58,112,78.32
190,59,137,79.72
191,59,101,77.38
192,62,108,77.54
193,57,114,77.96
194,59,111,73.86
195,60,128,77.74
196,59,101,75.36
197,59,99,74.66
198,54,105,73.14
199,57,106,73.42


==> multi_BLOCK_logref.csv <==
a,b
1,15000
2,7500
4,3750
8,1875
16,937.5
32,468.75
64,234.375
128,117.1875
199,75.3768844221105


==> multi_BLOCK_ref.csv <==
a,b
1,15000
2,7500
3,5000
4,3750
5,3000
6,2500
7,2142.85714285714
8,1875
9,1666.66666666667
10,1500
11,1363.63636363636
12,1250
13,1153.84615384615
14,1071.42857142857
15,1000
16,937.5
17,882.352941176471
18,833.333333333333
19,789.473684210526
20,750
21,714.285714285714
22,681.818181818182
23,652.173913043478
24,625
25,600
26,576.923076923077
27,555.555555555556
28,535.714285714286
29,517.241379310345
30,500
31,483.870967741936
32,468.75
33,454.545454545455
34,441.176470588235
35,428.571428571429
36,416.666666666667
37,405.405405405405
38,394.736842105263
39,384.615384615385
40,375
41,365.853658536585
42,357.142857142857
43,348.837209302326
44,340.909090909091
45,333.333333333333
46,326.086956521739
47,319.148936170213
48,312.5
49,306.122448979592
50,300
51,294.117647058824
52,288.461538461538
53,283.018867924528
54,277.777777777778
55,272.727272727273
56,267.857142857143
57,263.157894736842
58,258.620689655172
59,254.237288135593
60,250
61,245.901639344262
62,241.935483870968
63,238.095238095238
64,234.375
65,230.769230769231
66,227.272727272727
67,223.880597014925
68,220.588235294118
69,217.391304347826
70,214.285714285714
71,211.267605633803
72,208.333333333333
73,205.479452054794
74,202.702702702703
75,200
76,197.368421052632
77,194.805194805195
78,192.307692307692
79,189.873417721519
80,187.5
81,185.185185185185
82,182.926829268293
83,180.722891566265
84,178.571428571429
85,176.470588235294
86,174.418604651163
87,172.413793103448
88,170.454545454545
89,168.539325842697
90,166.666666666667
91,164.835164835165
92,163.04347826087
93,161.290322580645
94,159.574468085106
95,157.894736842105
96,156.25
97,154.639175257732
98,153.061224489796
99,151.515151515152
100,150
101,148.514851485149
102,147.058823529412
103,145.631067961165
104,144.230769230769
105,142.857142857143
106,141.509433962264
107,140.18691588785
108,138.888888888889
109,137.614678899083
110,136.363636363636
111,135.135135135135
112,133.928571428571
113,132.743362831858
114,131.578947368421
115,130.434782608696
116,129.310344827586
117,128.205128205128
118,127.118644067797
119,126.050420168067
120,125
121,123.96694214876
122,122.950819672131
123,121.951219512195
124,120.967741935484
125,120
126,119.047619047619
127,118.110236220472
128,117.1875
129,116.279069767442
130,115.384615384615
131,114.503816793893
132,113.636363636364
133,112.781954887218
134,111.940298507463
135,111.111111111111
136,110.294117647059
137,109.489051094891
138,108.695652173913
139,107.913669064748
140,107.142857142857
141,106.382978723404
142,105.633802816901
143,104.895104895105
144,104.166666666667
145,103.448275862069
146,102.739726027397
147,102.040816326531
148,101.351351351351
149,100.671140939597
150,100
151,99.3377483443709
152,98.6842105263158
153,98.0392156862745
154,97.4025974025974
155,96.7741935483871
156,96.1538461538462
157,95.5414012738854
158,94.9367088607595
159,94.3396226415094
160,93.75
161,93.167701863354
162,92.5925925925926
163,92.0245398773006
164,91.4634146341463
165,90.9090909090909
166,90.3614457831325
167,89.8203592814371
168,89.2857142857143
169,88.7573964497041
170,88.2352941176471
171,87.719298245614
172,87.2093023255814
173,86.7052023121387
174,86.2068965517241
175,85.7142857142857
176,85.2272727272727
177,84.7457627118644
178,84.2696629213483
179,83.7988826815642
180,83.3333333333333
181,82.8729281767956
182,82.4175824175824
183,81.9672131147541
184,81.5217391304348
185,81.0810810810811
186,80.6451612903226
187,80.2139037433155
188,79.7872340425532
189,79.3650793650794
190,78.9473684210526
191,78.5340314136126
192,78.125
193,77.720207253886
194,77.319587628866
195,76.9230769230769
196,76.530612244898
197,76.1421319796954
198,75.7575757575758
199,75.3768844221105


==> rand_BLOCK.csv <==
a,c,d,b
5,18,19,18.32
6,23,25,24.02
7,28,31,29.64
8,34,37,35.42
9,39,43,41.32
10,45,49,47.22
11,49,54,52.58
12,57,61,59.1
13,62,67,64.76
14,68,73,70.8
15,73,78,76.76
16,81,84,82.88
17,86,90,88.8
18,92,96,94.64
19,98,102,100.58
20,104,108,106.36
21,110,115,112.7
22,115,120,118.8
23,122,126,124.54
24,125,132,130.28
25,133,138,136.5
26,140,144,142.48
27,146,150,148.54
28,152,156,154.72
29,158,162,160.64
30,164,168,166.34
31,169,174,172.32
32,176,180,178.48
33,182,186,184.66
34,187,192,190.34
35,193,198,196.3
36,199,204,202.24
37,205,210,208.38
38,212,216,214.44
39,217,222,220.42
40,224,228,226.52
41,230,234,232.24
42,236,241,238.38
43,241,246,244.18
44,248,252,250.3
45,253,258,256.32
46,259,264,262.22
47,266,270,268.52
48,269,276,274.18
49,277,282,280.38
50,283,288,285.96
51,289,294,292.26
52,295,300,298.38
53,302,306,304.26
54,308,313,310.58
55,313,318,316.32
56,320,324,322.28
57,326,330,328.18
58,332,336,334.32
59,336,342,340.16
60,343,348,346.32
61,350,354,352.3
62,355,360,358.3
63,361,366,364.54
64,368,372,370.48
65,374,378,376.26
66,379,384,381.98
67,386,390,388.38
68,392,396,394.2
69,398,402,400.18
70,403,408,406.08
71,409,414,412.08
72,416,420,418.26
73,420,426,423.96
74,428,432,430.44
75,434,438,436.32
76,440,444,442.18
77,445,450,448.36
78,452,456,454.26
79,457,462,460.08
80,463,468,466.1
81,469,474,472.38
82,476,480,478.22
83,482,486,484.22
84,487,492,490.02
85,493,498,496.16
86,500,504,502.08
87,505,510,508.32
88,511,516,514.18
89,517,522,520.14
90,523,528,526.06
91,529,535,532.4
92,536,540,538.18
93,541,546,544.22
94,546,552,550.28
95,552,558,556.3
96,558,564,561.96
97,565,570,567.84
98,572,576,574.24
99,577,582,580.18
100,584,588,586.32
101,588,594,592.06
102,595,600,598.16
103,602,606,604.28
104,608,612,610.36
105,612,618,616.22
106,620,624,622.42
107,623,630,627.96
108,631,636,634.06
109,637,642,640.6
110,644,648,646.48
111,648,654,652.24
112,656,660,658.26
113,661,666,664.3
114,667,672,670.3
115,673,678,676.06
116,680,684,682.02
117,685,690,688.12
118,690,696,694.06
119,697,702,700.2
120,703,708,706.2
121,708,714,712.16
122,715,720,718.26
123,721,726,724.24
124,727,732,730.02
125,733,738,736.02
126,740,744,742.22
127,745,750,748.32
128,751,756,754
129,756,762,760.06
130,764,768,765.94
131,769,774,772.28
132,776,780,778.08
133,781,786,783.82
134,787,792,790.04
135,794,798,796.6
136,799,804,802.14
137,805,810,807.98
138,810,816,813.92
139,818,822,820.08
140,823,828,826.34
141,828,834,831.9
142,836,840,838.16
143,839,847,844.08
144,846,852,850.02
145,852,858,856.24
146,860,864,862.12
147,864,870,867.82
148,871,876,874.12
149,877,882,879.98
150,883,888,886.18
151,889,894,892.34
152,895,900,898.2
153,901,906,904.2
154,907,912,910.36
155,914,918,916.62
156,920,924,922.38
157,925,930,928.06
158,931,936,934.12
159,937,942,940.24
160,944,948,946.2
161,949,954,952.14
162,952,960,957.82
163,961,966,964.38
164,966,972,970.04
165,974,978,976
166,979,984,981.98
167,985,990,988.2
168,991,997,993.98
169,997,1002,1000
170,1004,1008,1006.48
171,1009,1014,1012.26
172,1014,1020,1018.22
173,1022,1026,1024.32
174,1028,1032,1030.38
175,1034,1038,1036.02
176,1039,1044,1042.26
177,1045,1050,1047.94
178,1051,1056,1053.94
179,1057,1062,1059.98
180,1063,1068,1065.96
181,1068,1074,1071.7
182,1076,1080,1078.42
183,1080,1086,1084.14
184,1085,1092,1089.8
185,1093,1098,1096.04
186,1100,1104,1102.44
187,1105,1110,1108.22
188,1111,1116,1114.16
189,1118,1122,1120.28
190,1122,1128,1125.6
191,1129,1134,1132.1
192,1135,1140,1138.32
193,1141,1146,1144.06
194,1146,1152,1149.86
195,1154,1158,1156.3
196,1159,1164,1162.2
197,1165,1170,1168.18
198,1170,1176,1174.1
199,1178,1182,1180.32


==> rand_PACK.csv <==
a,c,d,b
5,22,30,27.16
6,33,43,39.58
7,40,58,53.16
8,55,75,68.02
9,76,94,88.7
10,87,115,108.52
11,110,138,128.12
12,131,163,153.06
13,150,190,178.34
14,172,219,205.64
15,192,250,235.46
16,227,283,264.34
17,244,318,296.12
18,258,355,327.82
19,309,394,374.32
20,347,435,412.26
21,362,478,445.46
22,419,523,496
23,437,570,539.72
24,485,619,579.88
25,558,670,641.76
26,520,723,673.88
27,590,778,731.42
28,619,835,775.7
29,638,894,827.86
30,744,955,913.02
31,758,1018,955.3
32,793,1081,1005.6
33,825,1148,1085.82
34,923,1219,1147.16
35,840,1290,1202.24
36,939,1363,1285.22
37,1019,1438,1331.84
38,1080,1513,1415.74
39,1139,1594,1512.88
40,1191,1675,1565.52
41,1342,1758,1641.24
42,1251,1843,1742.34
43,1716,1930,1850.32
44,1365,2017,1868.66
45,1452,2110,1962.06
46,1671,2203,2074.66
47,2021,2298,2179.94
48,1557,2395,2232.42
49,1974,2494,2348.8
50,1899,2595,2447.96
51,1699,2698,2515.42
52,2211,2803,2636.6
53,2154,2910,2718.04
54,1943,3019,2843.98
55,2156,3120,2938.44
56,2697,3239,3066.4
57,2150,3347,3127.94
58,2357,3475,3234.2
59,2696,3594,3357.08
60,2585,3713,3480.34
61,2571,3838,3526.92
62,2624,3961,3698.36
63,2840,4090,3780.7
64,3134,4191,3955
65,2748,4348,4023.56
66,3030,4476,4213.4
67,2982,4616,4318.06
68,3602,4743,4434.18
69,3387,4894,4521.88
70,3491,5033,4704.08
71,3461,5178,4846.82
72,4057,5320,5035.7
73,3575,5430,5125.32
74,3502,5613,5255.02
75,3539,5740,5301.48
76,5099,5917,5628.16
77,3586,6076,5703.68
78,4381,6235,5831.76
79,4273,6394,5942.16
80,4343,6551,6141.58
81,5549,6698,6382.32
82,4409,6881,6437.62
83,4969,7030,6603.76
84,4586,7219,6548.56
85,5156,7238,6844.32
86,5833,7421,7016.34
87,5973,7736,7246.58
88,4635,7835,7339.16
89,6307,8094,7708.02
90,6506,8263,7815.78
91,5504,8374,7869.68
92,6413,8622,8149.4
93,6374,8728,8190.4
94,5323,9005,8341.66
95,7183,9202,8702.38
96,6066,9334,8769.24
97,8231,9596,8996.98
98,6926,9715,9118.04
99,6182,9940,9158
100,7325,10134,9558.78
101,6563,10396,9565.48
102,7989,10569,9845.8
103,7905,10782,10016.84
104,8741,11015,10327.04
105,6817,11199,10493.72
106,9181,11435,10897.52
107,8348,11644,10824.16
108,8242,11789,11209.28
109,9713,12088,11347.22
110,9205,12290,11466.9
111,9256,12445,11766.74
112,7985,12601,11938.9
113,10228,12810,12190.14
114,11296,13217,12474.9
115,10668,13340,12617.58
116,10806,13680,12769.9
117,8184,13812,12874.62
118,8533,14056,13056.18
119,11948,14230,13497.66
120,9363,14587,13470.4
121,8787,14798,13875.12
122,9352,14990,14115.9
123,10262,15205,14319.3
124,8858,15411,14484.42
125,9745,15805,14846.2
126,12619,15986,15023.94
127,9588,16378,15096.62
128,14304,16524,15707.52
129,11276,16646,15518.06
130,14896,17001,16192.68
131,13119,17265,16207.2
132,13974,17498,16539
133,11110,17838,16668.24
134,15260,17999,17172.88
135,15382,18288,17466.68
136,12553,18713,17146.6
137,11657,19008,17716.58
138,13664,19094,17997.28
139,16015,19435,18193.6
140,11847,19769,18397.1
141,16894,20019,19086.26
142,12388,20311,18891.96
143,13160,20482,19300.52
144,13034,20873,19800.44
145,15115,21062,19835.32
146,15017,21551,20289.64
147,16465,21664,20348.3
148,17100,21803,20582.24
149,13035,22480,21111.08
150,17817,22643,21392.56
151,19476,22868,21804.12
152,14032,23319,21671.78
153,18350,23626,22098.26
154,16364,23619,22357.82
155,19103,24065,22798.32
156,17843,24357,23219.48
157,16123,24659,22736.64
158,17007,25242,23584.52
159,18722,25349,23856.44
160,21165,25639,24530.82
161,19809,25992,24667.76
162,15631,26183,24623.96
163,19811,26519,24910.94
164,21632,26826,25490.76
165,17239,27218,25621.22
166,22297,27832,25953.84
167,16121,27756,25812.68
168,16927,28015,26497.3
169,23606,28584,27182.74
170,19117,28862,27316.22
171,23312,29228,27473.96
172,21469,29759,27831.28
173,23114,29939,28019.36
174,20373,30330,28196.82
175,26929,30622,29315.58
176,18697,31069,28973.52
177,19052,31402,29649.68
178,19384,31723,29543.42
179,26228,31818,30123.28
180,27768,32585,30784.06
181,25627,32839,30920.86
182,29000,32867,31690.7
183,28327,33550,31840.4
184,24090,33916,32110.22
185,26615,34264,32066.88
186,27206,34767,32667.1
187,29094,34747,33305.18
188,29153,35141,33429.2
189,28861,35842,33793
190,28261,35973,34014.6
191,28048,36396,34457.42
192,29797,36832,34887.12
193,32403,37516,35402.2
194,28033,37357,35406.2
195,29083,37630,35941.82
196,30956,38631,36594.18
197,32766,38458,36871.44
198,24137,39288,36800.34
199,29268,39556,37243.3


==> star_BLOCK.csv <==
a,b
1,1
2,5
3,10
4,15
5,20
6,25
7,30
8,35
9,40
10,45
11,50
12,55
13,60
14,65
15,70
16,75
17,80
18,85
19,90
20,95


==> star_PACK.csv <==
a,b
1,1
2,5
3,10
4,15
5,20
6,25
7,30
8,35
9,40
10,45
11,50
12,55
13,60
14,65
15,70
16,75
17,80
18,85
19,90
20,95

